The Trace Criterion for Kernel Bandwidth Selection for Support Vector Data Description

Support vector data description (SVDD) is a popular anomaly detection technique. The SVDD classifier partitions the whole data space into an inlier region, which consists of the region near the training data, and an outlier region, which consists of points away from the training data. The computation of the SVDD classifier requires a kernel function, for which the Gaussian kernel is a common choice. The Gaussian kernel has a bandwidth parameter, and it is important to set the value of this parameter correctly for good results. A small bandwidth leads to overfitting such that the resulting SVDD classifier overestimates the number of anomalies, whereas a large bandwidth leads to underfitting and an inability to detect many anomalies. In this paper, we present a new unsupervised method for selecting the Gaussian kernel bandwidth. Our method exploits a low-rank representation of the kernel matrix to suggest a kernel bandwidth value. Our new technique is competitive with the current state of the art for low-dimensional data and performs extremely well for many classes of high-dimensional data. Because the mathematical formulation of SVDD is identical with the mathematical formulation of one-class support vector machines (OCSVM) when the Gaussian kernel is used, our method is equally applicable to Gaussian kernel bandwidth tuning for OCSVM.

==> graphs/Graphs_Polygon/info.txt <==
Polygons were created with 5 to 30 vertices.
20 polygons were created for each number of vertices with training data size = 1200.
Some select polygons were plotted. They are saved in folders v[numVert]_rep1.


--------------------------------Inputs Grids-------------------------------------

Peak		start		deltaS		N
		0.1		0.05		50
---------------------------------------------------------------------------------		

CV Grid		minS		deltaS		maxS
		0.1		0.05		3
---------------------------------------------------------------------------------

DFN Grid	minS		deltaS		maxS
		0.1		0.05		3
---------------------------------------------------------------------------------

CV Newton Raphson	x0
			0.1 (also tried 0.3, 0.5 and they all produce very small s values or don't converge)
---------------------------------------------------------------------------------

DFN Newton Raphson	x0
			0.1
---------------------------------------------------------------------------------

			
EPD (for all dim):
	k = ceil(5*log10(N)) where N is num obs in training data set (k is number of nearest neighbors)
	ftol = default (0.9)
	outlierFrac = [0.01, 0.05, 0.1]
	s = ([10^(-4), 10^(-3), ..., 10^4])*sqrt(2)
		
---------------------------------------------------------------------------------
